Self-Enhancing Multi-filter Sequence-to-Sequence Model

Representation learning is important for solving sequence-to-sequence problems in natural language processing. Representation learning transforms raw data into vector-form representations while preserving their features. However, data with significantly different features leads to heterogeneity in their representations, which may increase the difficulty of convergence. We design a multi-filter encoder-decoder model to resolve the heterogeneity problem in sequence-to-sequence tasks. The multi-filter model divides the latent space into subspaces using a clustering algorithm and trains a set of decoders (filters) in which each decoder only concentrates on the features from its corresponding subspace. As for the main contribution, we design a self-enhancing mechanism that uses a reinforcement learning algorithm to optimize the clustering algorithm without additional training data. We run semantic parsing and machine translation experiments to indicate that the proposed model can outperform most benchmarks by at least 5\%. We also empirically show the self-enhancing mechanism can improve performance by over 10\% and provide evidence to demonstrate the positive correlation between the model's performance and the latent space clustering.

==> icidca/response.txt <==
# Response to Reviewers' Comments

Review Comments 1:
I have removed the "Main Text"; that was a typo. I have provided the expansions LSTM and explained the functionalities of gates in Section 3.1. I mentioned the range of BLEU score is 0 to 100 in 5.2 and replaced "Denot" in Table 2 with "Denotation." Then, I added the references you provided.

Review Comments 2:
I modified the abstract to indicate the outcomes (provided some numerical results) and modified the conclusion to add a "limitation and future direction" paragraph. I mentioned why we use neural networks at the beginning of Section 2: it is one of the state-of-the-art architectures in sequence-to-sequence tasks. I highlighted my contribution in the last three paragraphs of the introduction. We have mentioned that our model can converge in 10 epochs in Table 1. Also, same with comment 1, we removed "Main Text" and added more references.
